3D Pose Estimation and Future Motion Prediction from 2D Images

This paper considers to jointly tackle the highly correlated tasks of estimating 3D human body poses and predicting future 3D motions from RGB image sequences. Based on Lie algebra pose representation, a novel self-projection mechanism is proposed that naturally preserves human motion kinematics. This is further facilitated by a sequence-to-sequence multi-task architecture based on an encoder-decoder topology, which enables us to tap into the common ground shared by both tasks. Finally, a global refinement module is proposed to boost the performance of our framework. The effectiveness of our approach, called PoseMoNet, is demonstrated by ablation tests and empirical evaluations on Human3.6M and HumanEva-I benchmark, where competitive performance is obtained comparing to the state-of-the-arts.

==> readme.txt <==
%---3May21:
*rebuttal file:
    **citation issue: remove the 43 reference papers in the rebuttal, as they are not useful here; when cite a paper, directly use the paper id from the manuscript (e.g. [1]) instead of \cite{xxx} in the rebuttal, since this would change the paper id, and create unnecessary inconsistency

%---1May21:
*rebuttal file:
    **r1.1: r1 asks for some comparisons to the two papers. We need to discuss along the comparison aspects. E.g., what are the differences of ours vs. these two, and why we are better? Are the two papers on the same datasets as we do, and if so, what about the qualitative & quantitative comparisons? 


%---29Apr21:
*rebuttal file:
    ** questions: for each question, please always put a number. You've done this sometimes, please do it all the time. For example, there is no question numbering for the editor.
    ** excerpted main text: 
        ***when cite a piece of text (say from our main text), please use quotation mark to delineate the start & end position.
        ***everything excerpted from the main text (our manuscript) should be in italic font, including the figure captions and tables. 
        ***Be CONSISTENT. I notice there are many excerpted texts are still not in italic.

%---27Apr21:
Reply from Ji:
    *In rebuttal file, typically only the questions are extracted and listed one by one. It is strange to list all the reviews without any process to extract questions. So, please extract the questions first, and list only the questions (i.e. comments we need to reply) in the rebuttal file. 

    I have removed some general comments and shrink the text with only the questions from reviewers.

    *pr4_fang2020identity does not exist?

    It should be there? Did I miss anything?

    *R1, question 1 
        **it asks about refs.[1,2], while the reply is about refs [5,6], are they the same? The current reply in this way is very confusing.

        Now I have put the response letter under the same category of the main manuscript. The index of the references is now aligned in both the rebuttal letter and the original manuscript.

        **the question is expect to see an empirical comparison, where ours is expect to perform the best. But I have not seen any empirical comparison in reply

        The two referred works is not performing human pose estimation or 3D human pose estimation so I don't see a point to have quantitative comparisons (they do face keypoint alignment, which is not human pose estimation, also not 3D pose). Please confirm.

    *R2, 
        **question 1:in reply, fig.2 is mentioned a few times. Please present fig.2 here, to present the context very clearly.

        Added in the letter, the index of the Figure is not as same as the original manuscript, for all the case with this situation I have added extra explanation in the response.

        **question 2: two figs and one table are mentioned. please show them here. You may also quote the main text from the manuscript here if needed.

        Same as above.

        **question 4: one fig is mentioned, show it

        Same as above.
        
main text:
    *runtime analysis: conduct an empirical runtime analysis of say an average of 10 typical test inputs; describe in details the computer specs (esp. CPU, main memory, and the GPU in use); list in breakdown the time needed for executing each of the modules, also report the total runtime

    Added.


%---27Apr21:
rebuttal file:
    *In rebuttal file, typically only the questions are extracted and listed one by one. It is strange to list all the reviews without any process to extract questions. So, please extract the questions first, and list only the questions (i.e. comments we need to reply) in the rebuttal file. 
    *pr4_fang2020identity does not exist?
    *R1, question 1 
        **it asks about refs.[1,2], while the reply is about refs [5,6], are they the same? The current reply in this way is very confusing.
        **the question is expect to see an empirical comparison, where ours is expect to perform the best. But I have not seen any empirical comparison in reply
    *R2, 
        **question 1:in reply, fig.2 is mentioned a few times. Please present fig.2 here, to present the context very clearly.
        **question 2: two figs and one table are mentioned. please show them here. You may also quote the main text from the manuscript here if needed.
        **question 4: one fig is mentioned, show it
main text:
    *runtime analysis: conduct an empirical runtime analysis of say an average of 10 typical test inputs; describe in details the computer specs (esp. CPU, main memory, and the GPU in use); list in breakdown the time needed for executing each of the modules, also report the total runtime

%---26Apr21:
*rebuttal file:
    **font color: The current color scheme is a bit strange. Pls consider the following font color/style scheme:
        *** reviewers' questions: black bold-face
        *** our reply main text: black
        *** text quoted from the revised manuscript: revised text highlighted in blue, the rest in black italic
*main text:
    **suggest to include Sen & Xinxin as co-authors, given their contribution, and e.g. their suggestion to consider this journal venue
    **to be consistent with the rebuttal file, ALL changes in the revised manuscript are to be highlighted in blue color. Sorry but I have to say it is impossible to see what is updated in the current form
    **literature review: update to include the latest development


%---10Jun20:
Table 3:
*Cheng et al* [25] appears twice in the second table, first above, and second below ours.What are the differences between these two Cheng et al [25] methods? They have exactly the same reference notation here, which is very confusing, and they are very important results we are comparing to - pls use different notation for them, and explain clearly their distinctive differences, instead of saying "•: using extra data augmentation to obtained better 2D keypoint sequence input or involved extra dataset intraining"
*BTW: For both tables of Fig.3, why the Cheng et al [25] before ours have difference notations (when both are before the results of ours)? 

Added explanation in caption and text as discussed on Slack.

Fig.10
*similar to the demo video, present the raw input/reference images; and state clearly what is the input (only the input partial image sequence in blue time segment), what is the intermediate result (the estimated 3D poses), what is the final result (the predicted 3D future poses, where the reference images are not observed and are for reference purpose only).


%---9Jun20:
demo video:
*for the text preamble for both pose estimation and motion prediction, keep the text info a few more seconds

- Expanded from 3.5 sec to 6 sec now

*pose estimation: two datasets are used: notify the viewer that which dataset we are looking at

- Explained in caption

*future motion prediction:
    **show the partial video, and make it clear that this is the input & the estimated poses are intermediate results
    **also show the remaining part of the video, and make it clear that this is not accessible and is only for reference here

    - Explained in caption

*for what referred to as "more results on multiple actions" in the pose estimation part, 
    **instead tag the action type of each individual video panel, and change to "more results..."

    - Added in caption, I think it is enough to show we can handle multiple actions where action names are listed in caption.

    **there are two very shaky results (one sitting down, one something bending) - could change both to something else?

    - Revised


*future motion prediction:
    **show two more set of left-right paired examples

    - Added two walking dog sequences (alternative view)

*pls remove "thanks for watching" in the end.

- Done ;D

%---1Jun20:
* Empirical evaluations: so far only Human3.6M is considered; is it possible to consider one more dataset? The reviewers might challenge us on that.

- Updated dataset description and Figure 9 to include visualization result from HumanEva-I. This dataset is very small and most of the segments are quite short (~200 frames per segment) so we omitted the quantitative result. Corrupted issue is described as Pavllo et al.

* Table 3: as discussed, need to reformulate the table
    **separate the two tables apart more clearly; state clearly that two *different* evaluation criteria are used; avoid any unnecessary confusion

    - done
    
    **uniformly use the * sign

    - done

    **explain in a *clear and easy-to-spot* way what is the meaning of these star and dagger signs; similarly, help the reviewers to appreciate the role of Chen/Cheng work played here.

    - explained in the discussion

* In addition to Fig.9 (focus on visualizing own pose estimation results), could also provide a visual comparison of ours vs. baselines? If there is no space, could relegate to the supplementary file; but it is very helpful to have it

- Figure 8 can be considered as he comparison with our method and baseline (without the motion prediction part)?

*Fig.10: what are the motion types? (edited) 
** put a timeline/text on the figure to make a clear view for the reader
** make it clear what's the color meaning
** add raw frames of the subject (maybe smaller size) to the figure

===============================================================

%---22May20:
Demo video:
    *pose estimation: 
        **in addition to "input" on the left image, add "estimated pose" on top of the right panel
        **the sitting shape estimation is very shaky over time, why is so? Or maybe replacing by another sequence?
        **after walking and posing sessions, we may switch the presentation style, and show multiple streams of image & estimated pose motion-pair simultaneously - e.g. what about show 4 such pairs at the same time
    *motion prediction
        **explicitly add a time axis, where the initial several time slices are shown in orange color, then the rest time slices in blue
        **now play the video, and show the 3D shape, with the time axis always on, and a moving slide to indicate where the frame is at the moment (synchronize with the current image & shape)
        **follow the way we have adopted in pose estimation, show the current motion category
        **after playing say initial two motion sequences, play simultaneously multiple such things together, in the same style as suggested for pose estimation situation
draft:
    *Table 3: unclear in a number of places, will chat on them
        **too much white space, should allow text to sit together in the same page
        **protocol #1?
        **what is GT here?
        **suggest to either create separate tables for MPJPE/P-MPJPE or show both together, but rotate the table 90 degree to accommodate the big table size 
    *fig.9:zoom-in, a few suggestions to discuss over chat
    *fig.10: a few suggestions to discuss over chat
        **explicitly add a time axis (similar to the one used in demo video)
        **show images
    *pp.24: 1 page to discuss pose estimation results of Table 3 and Fig.3 is really short
    *pp.26: 1 page to discuss motion prediction results of Table 4 and Fig.4 is really short, 


% Changes refer to feedback (on phone) from 22 May, 2020
0. Checked grammar
1. Figure 6, removed dots, unified font
2. Figure 5, unified letter with text (J, N)
3. Replaced Figure 9 with a zoom-in version
4. Improved Figure 5 caption, updated the Figure.
5. Reword and add discussion around the pose estimation quantitative result (Table 3).
6. Updated table 3, 
    - checked all quantitative results, updated the latest results
    - included protocol 2, follow the style of many referred works to build the table
7. Add experiments on retraining previous SOTA methods on estimated 3D pose sequence instead of GT. See table 5.

==================================================================

%---18May20:
Demo video:
    *pose estimation: 
        **no need to show ground truth 3D SMPL shape
        **start by showing the top left (input image & overlayed with estimated 2D pose projection) and bottom left (estimated 3D pose) for sitting, as its shape is not stable 
        **then gradually transit to SMPL shape: show top left (input image & overlayed with estimated 2D pose projection) and bottom right (estimated SMPL shape)
    *future motion prediction:
        **not clear what it means by "estimated pose" and "predicted shape"
        **it seems a bit strange to use orange and blue shapes. might not be the best way to present
draft:
    *Experiments:may consider to illustrate the shape (instead of pose) in some of the visual results 
    
    Added discussion for both the pose and motion section.
    
    *Method: is it a good idea to revamp the proposed method by adding in the shape-fitting loss?

    Consider for the next work.

%--17May20 by Ji

1. Add visuals in the paper with shape
   Done
2. Demo video should leverage shape model to demonstrate
    rendering
3. Change the table caption for quantitative analysis of motion prediction:
    - highlight we are having big disadvantage when comparing with them
    Done


%--12May20:
Timeline:
    *I encourage you to *put good effort in the project, and stick to our plan*
Table 1&2 are the most important results. 
    *The results are not good. You mentioned you have some improvement lately, have you incorporate them here?
    *they are not compared with the latest methods (e.g. cvpr2020, aaai2020)
Table 1: 
    *it is not clear what is the best and 2nd best methods. use grayscale with different shades for it.
    *there are errors in current best/2nd best marking, pls correct them
    *our method are worse in a number of actions (those on the right hand side), explain why in the text
Table 2:
    *be consistent with table 1, use best/2nd best
    *why our results are worse than HMR in most cases, explain
Demo video
    *where is it?

%--
1. Update Table 1
    - Check bold best result, some of them are wrong
Done

2. Demonstrate why we stop at 54-frame?
    - diminishing returns?
    - explain by another table?
Done

3. Maybe turn table 2 to a 3-dimensional bar chart? More readable
compared with other papers in the literature, all of them use the table for the quantitative demonstration, may keep the current table?

4. Update quantitative tables with more recent results
Done
(but not comparing with multi-view methods)

5. Table 3
    - dup rows
Done

6. Table 4, check units
Done

7. Revise figures
done

8. Figure 8's use is not clear
need more time to produce the visual result (changed code base, used for video and also provide better visual).

9. Update analysis in the experiment section
    - for example, argue why we did worse for a few types of actions than many other methods in Table 1
Done


10. Demo video
    * visual results
        ** pose estimation: fig.7: 1) more views or rotate or fly through; 2) more images other than the 4 images of fig.7; 3) compare with baselines in Table 1
        ** motion simulation: fig.8: similar fashion
WIP
